COTS: Connected OpenAPI Test Synthesis for RESTful Applications

We present a novel model-driven approach for testing RESTful applications. We introduce a (i) domain-specific language for OpenAPI specifications and (ii) a tool to support our methodology. Our DSL is inspired by session types and enables the modelling of communication protocols between a REST client and server. Our tool, dubbed COTS, generates (randomised) model-based test executions and reports software defects. We evaluate the effectiveness of our approach by applying it to test several open source applications. Our findings indicate that our methodology can identify nuanced defects in REST APIs and achieve comparable or superior code coverage when compared to much larger handcrafted test suites.

==> listings/schema.yaml <==
paths:
  /customer:
    POST:
      operationId: addCust
      description: Create new customer
      requestBody:
        content:
          application/json:
            schema:
              $ref: '#/components/schemas/Customer'
      responses: 
        '201':
          content: 
            application/json:
              properties:
                custId:
                  type: string
        '400': ...
  /customer/{id}:
    GET:
      operationId: getCust
      description: Get customer ...
    DELETE:
      operationId: deleteCust
      description: Delete customer ...
  /card:
    POST:
      operationId: addCard
      description: Create new card ...
  /address:
    POST: 
      operationId: addAddr
      description: Create new address...
